The Survival and Entrainment of Molecules and Dust in Galactic Winds

Recent years have seen excellent progress in modeling the entrainment of T $\sim$ $10^4$K atomic gas in galactic winds. However, the entrainment of cool, dusty T $\sim$ 10-100K molecular gas, which is also observed outflowing at high velocity, is much less understood. Such gas, which can be $10^5$ times denser than the hot wind, appears extremely difficult to entrain. We run 3D wind-tunnel simulations with photoionization self-shielding and evolve thermal dust sputtering and growth. Unlike almost all such simulations to date, we do not enforce any artificial temperature floor. We find efficient molecular gas formation and entrainment, as well as dust survival and growth through accretion. Key to this success is the formation of large amounts of 10^4K atomic gas via mixing, which acts as a protective "bubble wrap" and reduces the cloud overdensity to $\sim$ 100. This can be understood from the ratio of the mixing to cooling time. Before entrainment, when shear is large, t_mix/t_cool $\leq$ 1, and gas cannot cool below the "cooling bottleneck" at 5000K. Thus, the cloud survival criterion is identical to the well-studied purely atomic case. After entrainment, when shear falls, t_mix/t_cool > 1, and the cloud becomes multi-phase, with comparable molecular and atomic masses. The broad temperature PDF, with abundant gas in the formally unstable 50 K < T < 5000 K range, agrees with previous ISM simulations with driven turbulence and radiative cooling. Our findings have implications for dusty molecular gas in stellar and AGN outflows, cluster filaments, "jellyfish" galaxies and AGB winds.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
